Magnetic kink instability of jet-wind outflows. I. Static column configuration

We describe the results of computer simulations investigating the stability of an axisymmetric static equilibrium combining a highly magnetised ($\sigma=10^3$) central column and a mildly ($\sigma=0.1$) to weakly ($\sigma=0.001$) magnetised outer shell with a helical and mostly force-free magnetic field of constant pitch. The measured linear growth rates of the instability are in agreement with the maximum growth rate for a uniform density column with a force-free magnetic field of constant pitch obtained by Appl et al. (2000), being only a little bit higher. At the non-linear phase, the interface separating the central column and the outer shell develops the characteristic corkscrew shape, with the space inside and between the coils of the corkscrew filled by the shell plasma. In high-resolution runs, a secondary instability is seen as well. It has the form of helical protuberances of low-$\sigma$ plasma intruding inside the corkscrew coils. These appear to be aligned with the local magnetic field lines. We tentatively identify the secondary instability as the magnetic Rayleigh-Taylor instability. Overall, the results indicate that the current-driven kink instability may provide the baryon-loading of AGN jets suggested by the observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
